Variational Inference with Hamiltonian Monte Carlo

Variational inference lies at the core of many state-of-the-art algorithms. To improve the approximation of the posterior beyond parametric families, it was proposed to include MCMC steps into the variational lower bound. In this work we explore this idea using steps of the Hamiltonian Monte Carlo (HMC) algorithm, an efficient MCMC method. In particular, we incorporate the acceptance step of the HMC algorithm, guaranteeing asymptotic convergence to the true posterior. Additionally, we introduce some extensions to the HMC algorithm geared towards faster convergence. The theoretical advantages of these modifications are reflected by performance improvements in our experimental results.

==> figures/hmc_illustration.tikz <==
% Define block styles
\tikzstyle{decision} = [diamond, draw, fill=white!20, text badly centered, node distance=3cm, inner sep=0pt]
\tikzstyle{block} = [rectangle, draw, fill=white!20, 
    text width=11em, text centered, rounded corners, minimum height=1em]
\tikzstyle{line} = [draw, -latex']
    
\begin{tikzpicture}[node distance = 1.5cm, auto]
    % Place nodes
    \node [block] (initstate) {$s_{t-1}=(q_{t-1}, p_{t-1})$};
    \node [block, below of=initstate] (updatedstate) {$s^*_{t-1}=(q_{t-1}, p^*_{t-1})$};
    \node [block, below of=updatedstate] (postHDstate) {$(q_\textrm{HD}, p_\textrm{HD}) = HD(s^*_{t-1})$};
    \node [block, below of=postHDstate] (propstate) {$\tilde{s}_t = (q_\textrm{HD}, -p_\textrm{HD})$};
    \node [block, below of=propstate, xshift=-2cm, text width=9em] (newaccepted) {${s}_t \coloneqq (q_\textrm{HD}, p_\textrm{HD})$};
    \node [block, below of=propstate, xshift=2cm, text width=9em] (newrejected) {${s}_t \coloneqq (q_{t-1}, -p^*_{t-1})$};

    % Draw edges
    \path [line] (initstate) -> node[right] {momentum update} (updatedstate);
    \path [line] (updatedstate) -> node[right] {Hamiltonian Dynamics} (postHDstate);
    \path [line] (postHDstate) -> node[right] {momentum negation} (propstate);
    \path [line] (propstate) -> node[left] {IF accepted\;\;} (newaccepted);
    \path [line] (propstate) -> node[right] {\;\;IF rejected} (newrejected);
\end{tikzpicture}
